Situation Recognition with Graph Neural Networks

We address the problem of recognizing situations in images. Given an image, the task is to predict the most salient verb (action), and fill its semantic roles such as who is performing the action, what is the source and target of the action, etc. Different verbs have different roles (e.g. attacking has weapon), and each role can take on many possible values (nouns). We propose a model based on Graph Neural Networks that allows us to efficiently capture joint dependencies between roles using neural networks defined on a graph. Experiments with different graph connectivities show that our approach that propagates information between roles significantly outperforms existing work, as well as multiple baselines. We obtain roughly 3-5% improvement over previous work in predicting the full situation. We also provide a thorough qualitative analysis of our model and influence of different roles in the verbs.

==> figures/cases/norms/roles.txt <==
agent place item feature tool - 
agent place admired - - - 
victim place victimpart cause - - 
agent place item target - - 
agent place addressee - - - 
agent place substance destination tool - 
agent place victim - - - 
agent place bodypart - - - 
agent place item tool - - 
agent place suspect - - - 
agent place - - - - 
agent place addressee - - - 
agent place goalitem component tool - 
agent place item destination glue tool 
agent place victim weapon - - 
agent place item receiver - - 
agent place food foodcontainer heatsource - 
agent place - - - - 
agent place victim - - - 
agent place baptized - - - 
agent place food - - - 
agent place coagent tool substance - 
agent place giver item - - 
agent place - - - - 
agent place - - - - 
agent place item - - - 
blocker place blocked tool - - 
agent place - - - - 
agent place vehicle - - - 
boaters place vehicle - - - 
agent place victim action - - 
agent place item surface - - 
agent place - - - - 
agent place item - - - 
brancher place - - - - 
agent place - - - - 
agent place item against tool - 
agent place target - - - 
agent place goalitem - - - 
agent place target tool substance - 
agent place - - - - 
agent place item fastener container - 
agent place goalitem components tool - 
agent place object - - - 
agent place target - - - 
agent place item destination tool - 
agent place item tool - - 
agent place target - - - 
agent place item - - - 
agent place goods payment seller - 
agent place tool - - - 
agent place experiencer - - - 
agent place hidingitem - - - 
agent place shelter - - - 
agent place recipient recipientpart - - 
agent place item agentpart - - 
agent place item tool - - 
agent place substance tool - - 
agent place caughtitem tool - - 
agent place occasion - - - 
agent place chasee - - - 
agent place patient aspect tool - 
agent place - - - - 
agent place supported - - - 
agent place item - - - 
agent place item - - - 
agent place item tool - - 
agent place center - - - 
agent place agentpart - - - 
agent place victim - - - 
agent place source tool - - 
agent place item source tool - 
agent place item agentpart - - 
agent place obstacle tool - - 
agent place clungto - - - 
agent place item source tool - 
agent place student skill - - 
agent place item - - - 
agent place item tool - - 
agent place target tool - - 
agent place adressee - - - 
traveler place vehicle - - - 
agent place competition - - - 
agent place listener - - - 
agent place confronted - - - 
individuals place - - - - 
agent place createditem tool components - 
agent place food container heatsource tool 
agent place - - - - 
agent place itemtype - - - 
agent place cover item - - 
agent place created instrument - - 
agent place theme container - - 
agent place item against - - 
agent place - - - - 
agent place - - - - 
agent place - - - - 
agent place crown crownedentity - - 
agent place crusheditem tool - - 
agent place - - - - 
agent place target tool - - 
agent place - - - - 
agent place - - - - 
decomposer place - - - - 
agent place decorated item - - 
agent place deflecteditem destination - - 
agent place tool source - - 
agent place destroyeditem tool - - 
agent place victim - - - 
agent place item - - - 
agent place food - - - 
agent place item substance - - 
agent place victim tool - - 
agents place - - - - 
agent place vehicle - - - 
agent place item target - - 
agent place item tool - - 
agent place victim - - - 
agent place tool distributed recipients - 
agent place - - - - 
agent place vehicle connector - - 
agent place undergoer liquid - - 
agent place item tool contact - 
agent place reference tool - - 
agent place drencheditem liquid tool - 
agent place liquid container - - 
agent place fluid source destination - 
agent place item - - - 
agent place end - - - 
agent place item start end - 
agent place item tool - - 
agent place item tool - - 
agent place blow - - - 
agent place source tool - - 
agent place dye material - - 
agent place food container tool - 
teacher place student subject - - 
agent place item source destination - 
agent place coagent - - - 
agent place source destination - - 
agent place item container destination tool 
agent place reciever - - - 
agent place erased source - - 
agent place substance - - - 
agent place item tool - - 
agent place agentpart - - - 
agent place instrument - - - 
agent place item tool - - 
agent place source goal - - 
farmer place item ground tool - 
agent place item destination connector tool 
agent place food source eater - 
agent place item source destination - 
agent place destination item source - 
agent place performer tool - - 
agent place source tool - - 
agent place object objectpart tool - 
agent place - - - - 
agent place bodypart - - - 
agent place agentpart addressee - - 
agent place object objectpart agentpart - 
agent place item goal tool - 
agent place flipped tool - - 
agent place medium tool - - 
agent place coagent - - - 
agent place cloth shape - - 
agent place item - - - 
agent place tool - - - 
agent place victim - - - 
agent place - - - - 
agent place food container - - 
agent place recipient tool - - 
agent place stake - - - 
agent place tool - - - 
agent place - - - - 
gatherers place - - - - 
agent place target - - - 
agent place item recipient - - 
agent place perceiver - - - 
agent place - - - - 
agent place item goal connector - 
agent place item - - - 
agent place - - - - 
agent place food - - - 
agent place cause - - - 
agent place item tool surface - 
agent place - - - - 
agent place item weapon - - 
agent place victim - - - 
agent place item scaffold - - 
agent place harvesteditem tool ground - 
carrier place item tool - - 
agent place heaveditem tool - - 
agent place entityhelped tool - - 
agent place - - - - 
agent place - - - - 
agent place victim victimpart tool - 
agent place ground - - - 
agent place item source tool - 
agent place agentpart hugged - - 
agent place surface - - - 
agent place hunted - - - 
agent place object start end - 
agent place item tool - - 
agent place boringthing - - - 
agent place model - - - 
agent place item liquid - - 
agent place tool object - - 
agent place substance source destination - 
agent place object container - - 
agent place component destination tool - 
agent place student - - - 
agents place - - - - 
agent place addressee tool - - 
agent place interviewee - - - 
agent place - - - - 
agent place items - - - 
agent place source obstacle destination - 
agent place victim victimpart - - 
agent place coagent coagentpart agentpart - 
agent place item - - - 
agent place contact - - - 
agent place item - - - 
agent place item - - - 
agent place destination - - - 
agent place food container - - 
agent place substance destination - - 
agent place - - - - 
agent place item source destination - 
agent place follower - - - 
substance place source destination - - 
agent place item against - - 
agent place obstacle source destination - 
agent place audience - - - 
agent place item - - - 
agent place item start end - 
agent place item tool - - 
agent place destination item tool - 
agent place item tool - - 
agent place goalitem component tool - 
agent place item tool - - 
agent place - - - - 
agent place item tool - - 
agent place coagentpart coagent - - 
agent place object quantity tool - 
agent place item tool - - 
agent place food container - - 
agent place source tool destination - 
agent place imitation - - - 
agent place resource tool - - 
agent place - - - - 
agent place item liquid - - 
agent place tool moisturized - - 
agent place substance goalitem - - 
agent place surface - - - 
mourner place - - - - 
agent place item tool - - 
agent place naggedperson - - - 
agent place tool item1 item2 - 
agent place item - - - 
agent place item - - - 
agent place item beneficiary - - 
agent place event - - - 
agent place item tool - - 
agent place item tool - - 
agent place source - - - 
agent place item - - - 
agent place item container - - 
agent place item tool - - 
agent place target - - - 
agent place parachute destination - - 
agent place - - - - 
agent place connector item object - 
agent place item tool - - 
agent place paweditem agentpart - - 
agent place seller good - - 
agent place vehicle - - - 
agent place target - - - 
agent place item tool - - 
agent place event stage tool - 
agent place - - - - 
agent place tool - - - 
agent place item tool - - 
agent place crop source - - 
agent place vehicle start end - 
agent place object objectpart - - 
agent place pinned destination - - 
agent place tool pitched - - 
agent place placeditem destination - - 
agent place coparticipant tool planted - 
agent place instrument - - - 
agent place start destination - - 
agent place plunged destination - - 
agent place object objectpart tool - 
agent place destination - - - 
agent place item container - - 
agent place destination - - - 
agent place substance source destination tool 
agent place - - - - 
agent place skill tool - - 
agent place - - - - 
agent place addressee - - - 
agent place item - - - 
agent place pricked tool - - 
agent place - - - - 
agent place recipient item source - 
agent place target - - - 
agent place removeditem source tool - 
agent place item from tool - 
agent place agentpart - - - 
agent place item tool - - 
agent place substance source destination tool 
agent place victim bodypart - - 
agent place item - - - 
agent place item agentpart - - 
agent place item destination - - 
agent place - - - - 
agent place - - - - 
agent place - - - - 
agent place - - - - 
agent place item source destination - 
agent place victim rammingitem - - 
agent place item - - - 
agent place - - - - 
agent place reassured - - - 
agent place phenomenon - - - 
agent place ailment - - - 
agent place - - - - 
agent place item - - - 
agent place releaseditem - - - 
agent place item problem tool - 
agent place item goal - - 
agent place restrained - - - 
agent place object start - - 
agent place vehicle - - - 
agent place object tool - - 
agent place rocked container - - 
agent place container - - - 
agent place vehicle - - - 
agent place item agentpart - - 
agent place - - - - 
agent place target - - - 
agent place adressee - - - 
agent place victim - - - 
agent place item source tool - 
agent place - - - - 
agent place scrapeditem tool - - 
agent place object tool - - 
agent place item tool - - 
agent place item sealant - - 
seller place item buyer - - 
agent place item served - - 
agent place item tool - - 
agent place item tool - - 
agent place item tool - - 
agent place coagent bodypart tool substance 
agent place item source - - 
agent place object - - - 
agent place item destination - - 
agent place - - - - 
agent place projectile firearm target - 
agent place goods - - - 
agent place addressee - - - 
agent place item source - - 
agent place item tool - - 
agent place - - - - 
agent place target - - - 
agent place message recipient tool - 
agent place signeditem tool - - 
agent place - - - - 
agent place contact - - - 
agent place vehicle - - - 
agent place image material tool - 
agent place - - - - 
agent place - - - - 
agent place obstacle - - - 
agent place victim victimpart tool - 
agent place - - - - 
agent place sliceditem tool - - 
agent place slider surface destination - 
agent place destination - - - 
agent place - - - - 
agent place contact - - - 
agent place smashed tool against - 
agent place item surface tool - 
agent place item - - - 
agent place - - - - 
agent place - - - - 
agent place item - - - 
agent place - - - - 
agent place coagent - - - 
agent place item substance container - 
agent place - - - - 
agent place coagent - - - 
agent place tool - - - 
agent place victim tool - - 
agent place coagent - - - 
agent place victim - - - 
agent place substance source destination - 
agent place material tool - - 
agent place item target - - 
agent place destination substance tool - 
agent place - - - - 
agent place substance destination source - 
agent place substance surface tool - 
agent place item source destination - 
agent place - - - - 
sprouter place - - - - 
agent place target tool - - 
agent place item tool - - 
agent place item - - - 
agent place top bottom - - 
agent place - - - - 
agent place - - - - 
agent place item surface tool - 
agent place item - - - 
agent place vehicle tool - - 
agent place victim victimpart - - 
agent place item container tool - 
agent place tool fastener - - 
agent place - - - - 
agent place - - - - 
agent place strapped destination strap - 
agent place item - - - 
agent place agentpart coagent tool - 
agent place removeditem source tool - 
agent place object part - - 
agent place - - - - 
agent place destination item - - 
agent place destination - - - 
agent place target - - - 
agent place object substance - - 
agent place item - - - 
agent place tool path - - 
agenttype place - - - - 
agent place surface brush - - 
agent place - - - - 
agent place carrier - - - 
agent place - - - - 
agent place victim - - - 
agent place listener - - - 
agent place item destination - - 
agent place item tool - - 
agent place target tool - - 
agent place ground - - - 
teacher place student - - - 
agent place item tool - - 
agent place - - - - 
agent place item destination - - 
agent place tickled object - - 
agent place tool - - - 
agent place item agentpart - - 
agent place item agentpart - - 
agent place item - - - 
agent place student - - - 
agent place itempart item tool - 
agent place item - - - 
agent place item - - - 
agent place object tool - - 
agent place turneditem - - - 
agent place coagent - - - 
agent place agentpart - - - 
agent place item destination connector - 
agent place tool - - - 
agent place container tool - - 
agent place item source tool - 
agent place lock container tool - 
agent place item container - - 
agent place unplugged - - - 
agent place object - - - 
agent place target - - - 
agent place tool surface - - 
agent place start obstacle end tool 
agent place depicted - - - 
agent place - - - - 
agent place - - - - 
agent place substance - - - 
agent place agentpart addressee - - 
agent place - - - - 
agent place - - - - 
agent place item dirt tool - 
agent place recipient tool - - 
agent place agentpart - - - 
agent place coagent bodypart - - 
agent place tool - - - 
agent place - - - - 
agent place mass tool - - 
agent place tool surface item - 
agent place object liquid tool - 
agent place item carrier - - 
agent place item tool - - 
agent place - - - - 
agent place item container - - 
agent place tool - - - 
agent place - - - - 
agent place addressee - - - 
agent place substance source tool - 
agent place focus - - - 
agent place wrappeditem wrappingitem - - 
agent place item - - - 
agent place agentpart - - - 
agent place target tool - - 
agent place yanked yankedpart - - 
agent place - - - - 

